Transmitter Classification With Supervised Deep Learning

Hardware imperfections in RF transmitters introduce features that can be used to identify a specific transmitter amongst others. Supervised deep learning has shown good performance in this task but using datasets not applicable to real world situations where topologies evolve over time. To remedy this, the work rests on a series of datasets gathered in the Future Internet of Things / Cognitive Radio Testbed [4] (FIT/CorteXlab) to train a convolutional neural network (CNN), where focus has been given to reduce channel bias that has plagued previous works and constrained them to a constant environment or to simulations. The most challenging scenarios provide the trained neural network with resilience and show insight on the best signal type to use for identification , namely packet preamble. The generated datasets are published on the Machine Learning For Communications Emerging Technologies Initiatives web site 4 in the hope that they serve as stepping stones for future progress in the area. The community is also invited to reproduce the studied scenarios and results by generating new datasets in FIT/CorteXlab.

==> graph_cross_test.txt <==
Scenar	Plain	Var	Robot
Plain	99.8	61.5	54.1
Varying	99.9	99.2	91.9
Robot	99.8	98.3	98.4


==> graph_data_type.txt <==
Scenarios Plain	Var
Static   99.8	98.3
Random   98.4	85.0
Noise   94.5	85.4

==> graph_training_ability.txt <==
Scenarios Train	Chair
Plain   99.8	73.6
Varying   99.2	86.7
Robot   98.4	94.9
